Disorder-induced electron and hole trapping in amorphous TiO2

Thin films of amorphous (a)-TiO2 are ubiquitous as photocatalysts, protective coatings, photoanodes and in memory application, where they are exposed to excess electrons and holes. We investigate trapping of excess electrons and holes in the bulk of pure amorphous titanium dioxide, a-TiO2, using hybrid density functional theory (h-DFT) calculations. Fifty 270-atom a-TiO2 structures were produced using classical molecular dynamics and their geometries fully optimised using h-DFT simulations. They have the density, distribution of atomic coordination numbers and radial pair-distribution functions in agreement with experiment. The calculated average a-TiO2 band gap is 3.25 eV with no states splitting into the band gap. Trapping of excess electrons and holes in a-TiO2 is predicted at precursor sites, such as elongated Ti-O bonds. Single electron and hole polarons have average trapping energies (ET) of -0.4 eV and -0.8 eV, respectively. We also identify several types of electron and hole bipolaron states and discuss their stability. These results can be used for understanding the mechanisms of photo-catalysis and improving the performance of electronic devices employing a-TiO2 films.

==> bibfile.dat <==
@article{guidon2009robust,
  title={Robust Periodic Hartree- Fock Exchange for Large-Scale Simulations Using Gaussian Basis Sets},
  author={Guidon, Manuel and Hutter, Jurg and VandeVondele, Joost},
  journal={Journal of chemical theory and computation},
  volume={5},
  number={11},
  pages={3010--3021},
  year={2009},
  publisher={ACS Publications}
}

@article{guidon2010auxiliary,
  title={Auxiliary Density Matrix Methods for Hartree- Fock Exchange Calculations},
  author={Guidon, Manuel and Hutter, Jurg and VandeVondele, Joost},
  journal={Journal of chemical theory and computation},
  volume={6},
  number={8},
  pages={2348--2364},
  year={2010},
  publisher={ACS Publications}
}

@article{kohler2013computational,
  title={Computational approach for structure design and prediction of optical properties in amorphous TiO2 thin-film coatings},
  author={K{\"o}hler, Thomas and Turowski, Marcus and Ehlers, Henrik and Landmann, Marc and Ristau, Detlev and Frauenheim, Thomas},
  journal={Journal of Physics D: Applied Physics},
  volume={46},
  number={32},
  pages={325302},
  year={2013},
  publisher={IOP Publishing}
}

@article{chiodo2010self,
  title={Self-energy and excitonic effects in the electronic and optical properties of TiO 2 crystalline phases},
  author={Chiodo, Letizia and Garc{\'\i}a-Lastra, Juan Maria and Iacomino, Amilcare and Ossicini, Stefano and Zhao, Jin and Petek, Hrvoje and Rubio, Angel},
  journal={Physical Review B},
  volume={82},
  number={4},
  pages={045207},
  year={2010},
  publisher={APS}
}

@article{kang2010quasiparticle,
  title={Quasiparticle and optical properties of rutile and anatase TiO 2},
  author={Kang, Wei and Hybertsen, Mark S},
  journal={Physical Review B},
  volume={82},
  number={8},
  pages={085203},
  year={2010},
  publisher={APS}
}

%&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

@article{matsui1991molecular,
  title={Molecular dynamics simulation of the structural and physical properties of the four polymorphs of TiO2},
  author={Matsui, Masanori and Akaogi, Masaki},
  journal={Molecular Simulation},
  volume={6},
  number={4-6},
  pages={239--244},
  year={1991},
  publisher={Taylor \& Francis}
}

@article{el2014nature,
  title={Nature of intrinsic and extrinsic electron trapping in SiO 2},
  author={El-Sayed, Al-Moatasem and Watkins, Matthew B and Afanas' ev, Valery V and Shluger, Alexander L},
  journal={Physical Review B},
  volume={89},
  number={12},
  pages={125201},
  year={2014},
  publisher={APS}
}

@article{kaviani2016deep,
  title={Deep electron and hole polarons and bipolarons in amorphous oxide},
  author={Kaviani, Moloud and Strand, Jack and Afanas' ev, Valery V and Shluger, Alexander L},
  journal={Physical Review B},
  volume={94},
  number={2},
  pages={020103},
  year={2016},
  publisher={APS}
}

@article{plimpton1995fast,
  title={Fast parallel algorithms for short-range molecular dynamics},
  author={Plimpton, Steve},
  journal={Journal of computational physics},
  volume={117},
  number={1},
  pages={1--19},
  year={1995},
  publisher={Elsevier}
}

@article{fukuhara2013superior,
  title={Superior electric storage in de-alloyed and anodic oxidized Ti--Ni--Si glassy alloy ribbons},
  author={Fukuhara, M and Yoshida, H and Sato, M and Sugawara, K and Takeuchi, T and Seki, I and Sueyoshi, T},
  journal={physica status solidi (RRL)-Rapid Research Letters},
  volume={7},
  number={7},
  pages={477--480},
  year={2013},
  publisher={Wiley Online Library}
}

@article{vandevondele2005quickstep,
  title={Quickstep: Fast and accurate density functional calculations using a mixed Gaussian and plane waves approach},
  author={VandeVondele, Joost and Krack, Matthias and Mohamed, Fawzi and Parrinello, Michele and Chassaing, Thomas and Hutter, J{\"u}rg},
  journal={Computer Physics Communications},
  volume={167},
  number={2},
  pages={103--128},
  year={2005},
  publisher={Elsevier}
}

@article{guidon2009robust,
  title={Robust Periodic Hartree- Fock Exchange for Large-Scale Simulations Using Gaussian Basis Sets},
  author={Guidon, Manuel and Hutter, Jürg and VandeVondele, Joost},
  journal={Journal of chemical theory and computation},
  volume={5},
  number={11},
  pages={3010--3021},
  year={2009},
  publisher={ACS Publications}
}

@article{PhysRevLett.100.136406,
  title = {Restoring the Density-Gradient Expansion for Exchange in Solids and Surfaces},
  author = {Perdew, John P. and Ruzsinszky, Adrienn and Csonka, G\'abor I. and Vydrov, Oleg A. and Scuseria, Gustavo E. and Constantin, Lucian A. and Zhou, Xiaolan and Burke, Kieron},
  journal = {Phys. Rev. Lett.},
  volume = {100},
  issue = {13},
  pages = {136406},
  numpages = {4},
  year = {2008},
  month = {Apr},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.100.136406},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.100.136406}
}

@article{perdew1996generalized,
  title={Generalized gradient approximation made simple},
  author={Perdew, John P and Burke, Kieron and Ernzerhof, Matthias},
  journal={Physical review letters},
  volume={77},
  number={18},
  pages={3865},
  year={1996},
  publisher={APS}
}

@article{PhysRev.123.420,
  title = {Generalized Koopmans' Theorem},
  author = {Phillips, J. C.},
  journal = {Phys. Rev.},
  volume = {123},
  issue = {2},
  pages = {420--424},
  numpages = {0},
  year = {1961},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRev.123.420},
  url = {https://link.aps.org/doi/10.1103/PhysRev.123.420}
}



@article{krukau2006influence,
  title={Influence of the exchange screening parameter on the performance of screened hybrid functionals},
  author={Krukau, Aliaksandr V and Vydrov, Oleg A and Izmaylov, Artur F and Scuseria, Gustavo E},
  journal={The Journal of chemical physics},
  volume={125},
  number={22},
  pages={224106},
  year={2006},
  publisher={AIP}
}

@article{lippert1997hybrid,
  title={A hybrid Gaussian and plane wave density functional scheme},
  author={Lippert, Gerald and Hutter, Jurg and Parrinello, Michele},
  journal={Molecular Physics},
  volume={92},
  number={3},
  pages={477--488},
  year={1997},
  publisher={Taylor \& Francis}
}

@article{vandevondele2007gaussian,
  title={Gaussian basis sets for accurate calculations on molecular systems in gas and condensed phases},
  author={VandeVondele, Joost and Hutter, Juerg},
  journal={The Journal of chemical physics},
  volume={127},
  number={11},
  pages={114105},
  year={2007},
  publisher={AIP}
}

@article{goedecker1996separable,
  title={Separable dual-space Gaussian pseudopotentials},
  author={Goedecker, S and Teter, M and Hutter, J{\"u}rg},
  journal={Physical Review B},
  volume={54},
  number={3},
  pages={1703},
  year={1996},
  publisher={APS}
}

@article{guidon2009robust,
  title={Robust Periodic Hartree- Fock Exchange for Large-Scale Simulations Using Gaussian Basis Sets},
  author={Guidon, Manuel and Hutter, Jürg and VandeVondele, Joost},
  journal={Journal of chemical theory and computation},
  volume={5},
  number={11},
  pages={3010--3021},
  year={2009},
  publisher={ACS Publications}
}

@article{lany2009accurate,
  title={Accurate prediction of defect properties in density functional supercell calculations},
  author={Lany, Stephan and Zunger, Alex},
  journal={Model. Simul. Mater. Sci. Eng.},
  volume={17},
  number={8},
  pages={084002},
  year={2009},
  publisher={IOP Publishing}
}

@article{lany2008assessment,
  title={Assessment of correction methods for the band-gap problem and for finite-size effects in supercell defect calculations: Case studies for ZnO and GaAs},
  author={Lany, Stephan and Zunger, Alex},
  journal={Phys. Rev. B},
  volume={78},
  number={23},
  pages={235104},
  year={2008},
  publisher={APS}
}

@article{landmann2014atomic,
  title={The atomic structure of ternary amorphous TixSi1- xO2 hybrid oxides},
  author={Landmann, M and K{\"o}hler, T and Rauls, E and Frauenheim, T and Schmidt, WG},
  journal={Journal of Physics: Condensed Matter},
  volume={26},
  number={25},
  pages={253201},
  year={2014},
  publisher={IOP Publishing}
}

@article{kaviani2016deep,
  title={Deep electron and hole polarons and bipolarons in amorphous oxide},
  author={Kaviani, Moloud and Strand, Jack and Afanas' ev, Valery V and Shluger, Alexander L},
  journal={Physical Review B},
  volume={94},
  number={2},
  pages={020103},
  year={2016},
  publisher={APS}
}

@article{wolf2012hole,
  title={Hole trapping at surfaces of m-ZrO2 and m-HfO2 nanocrystals},
  author={Wolf, Matthew J and McKenna, Keith P and Shluger, Alexander L},
  journal={The Journal of Physical Chemistry C},
  volume={116},
  number={49},
  pages={25888--25897},
  year={2012},
  publisher={ACS Publications}
}

@article{prasai2012properties,
  title={Properties of amorphous and crystalline titanium dioxide from first principles},
  author={Prasai, Binay and Cai, Bin and Underwood, M Kylee and Lewis, James P and Drabold, DA},
  journal={Journal of materials science},
  volume={47},
  number={21},
  pages={7515--7521},
  year={2012},
  publisher={Springer}
}

@article{van2007structural,
  title={Structural properties of simulated liquid and amorphous TiO2},
  author={Van Hoang, Vo},
  journal={physica status solidi (b)},
  volume={244},
  number={4},
  pages={1280--1287},
  year={2007},
  publisher={Wiley Online Library}
}

@article{pham2015electronic,
  title={Electronic structures and current conductivities of B, C, N and F defects in amorphous titanium dioxide},
  author={Pham, Hieu H and Wang, Lin-Wang},
  journal={Physical Chemistry Chemical Physics},
  volume={17},
  number={17},
  pages={11908--11913},
  year={2015},
  publisher={Royal Society of Chemistry}
}

@article{pham2015oxygen,
  title={Oxygen vacancy and hole conduction in amorphous TiO 2},
  author={Pham, Hieu H and Wang, Lin-Wang},
  journal={Physical Chemistry Chemical Physics},
  volume={17},
  number={1},
  pages={541--550},
  year={2015},
  publisher={Royal Society of Chemistry}
}

@article{hoang2007structural,
  title={Structural properties of amorphous TiO2 nanoparticles},
  author={Hoang, VV and Zung, Hoang and Trong, Ngo Huynh Buu},
  journal={The European Physical Journal D},
  volume={44},
  number={3},
  pages={515--524},
  year={2007},
  publisher={Springer}
}

@article{ghuman2013effect,
  title={Effect of doping on electronic structure and photocatalytic behavior of amorphous TiO2},
  author={Ghuman, Kulbir Kaur and Singh, Chandra Veer},
  journal={Journal of Physics: Condensed Matter},
  volume={25},
  number={47},
  pages={475501},
  year={2013},
  publisher={IOP Publishing}
}

@article{matsui1991molecular,
  title={Molecular dynamics simulation of the structural and physical properties of the four polymorphs of TiO2},
  author={Matsui, Masanori and Akaogi, Masaki},
  journal={Molecular Simulation},
  volume={6},
  number={4-6},
  pages={239--244},
  year={1991},
  publisher={Taylor \& Francis}
}

@article{landmann2012fingerprints,
  title={Fingerprints of order and disorder in the electronic and optical properties of crystalline and amorphous TiO 2},
  author={Landmann, M and K{\"o}hler, T and K{\"o}ppen, S and Rauls, E and Frauenheim, T and Schmidt, WG},
  journal={Physical Review B},
  volume={86},
  number={6},
  pages={064201},
  year={2012},
  publisher={APS}
}

@article{mergel2000density,
  title={Density and refractive index of TiO 2 films prepared by reactive evaporation},
  author={Mergel, D and Buschendorf, D and Eggert, S and Grammes, R and Samset, B},
  journal={Thin solid films},
  volume={371},
  number={1},
  pages={218--224},
  year={2000},
  publisher={Elsevier}
}

@article{van2007pressure,
  title={Pressure-induced structural transition in amorphous TiO2 nanoparticles and in the bulk via molecular dynamics simulation},
  author={Van Hoang, Vo},
  journal={Journal of Physics D: Applied Physics},
  volume={40},
  number={23},
  pages={7454},
  year={2007},
  publisher={IOP Publishing}
}

@article{van2007structural,
  title={Structural properties of simulated liquid and amorphous TiO2},
  author={Van Hoang, Vo},
  journal={physica status solidi (b)},
  volume={244},
  number={4},
  pages={1280--1287},
  year={2007},
  publisher={Wiley Online Library}
}

@article{bendavid2000deposition,
  title={Deposition and modification of titanium dioxide thin films by filtered arc deposition},
  author={Bendavid, A and Martin, PJ and Takikawa, H},
  journal={Thin Solid Films},
  volume={360},
  number={1},
  pages={241--249},
  year={2000},
  publisher={Elsevier}
}

@article{lumpkin2008experimental,
  title={Experimental and atomistic modeling study of ion irradiation damage in thin crystals of the TiO 2 polymorphs},
  author={Lumpkin, Gregory R and Smith, Katherine L and Blackford, Mark G and Thomas, Bronwyn S and Whittle, Karl R and Marks, Nigel A and Zaluzec, Nestor J},
  journal={Physical Review B},
  volume={77},
  number={21},
  pages={214201},
  year={2008},
  publisher={APS}
}

@article{petkov1998atomic,
  title={Atomic-scale structure of amorphous TiO 2 by electron, X-ray diffraction and reverse Monte Carlo simulations},
  author={Petkov, V and Holzh{\"u}ter, G and Tr{\"o}ge, U and Gerber, Th and Himmel, B},
  journal={Journal of non-crystalline solids},
  volume={231},
  number={1},
  pages={17--30},
  year={1998},
  publisher={Elsevier}
}

@article{kaur2011structure,
  title={Structure factor of amorphous TiO 2 nanoparticle; molecular dynamics study},
  author={Kaur, Kulbir and Prakash, Satya and Goyal, Navdeep and Singh, Ranber and Entel, P},
  journal={Journal of Non-Crystalline Solids},
  volume={357},
  number={19},
  pages={3399--3404},
  year={2011},
  publisher={Elsevier}
}

@article{muscat2002first,
  title={First-principles calculations of the phase stability of TiO 2},
  author={Muscat, Joseph and Swamy, Varghese and Harrison, Nicholas M},
  journal={Physical Review B},
  volume={65},
  number={22},
  pages={224112},
  year={2002},
  publisher={APS}
}

@article{pascual1978fine,
  title={Fine structure in the intrinsic absorption edge of Ti O 2},
  author={Pascual, J and Camassel, J and Mathieu, H},
  journal={Physical Review B},
  volume={18},
  number={10},
  pages={5606},
  year={1978},
  publisher={APS}
}

@article{deak2011polaronic,
  title={Polaronic effects in TiO 2 calculated by the HSE06 hybrid functional: Dopant passivation by carrier self-trapping},
  author={De{\'a}k, Peter and Aradi, B{\'a}lint and Frauenheim, Thomas},
  journal={Physical Review B},
  volume={83},
  number={15},
  pages={155207},
  year={2011},
  publisher={APS}
}

@article{PhysRevB.87.125201,
  title = {Intrinsic small polarons in rutile TiO${}_{2}$},
  author = {Yang, Shan and Brant, A. T. and Giles, N. C. and Halliburton, L. E.},
  journal = {Phys. Rev. B},
  volume = {87},
  issue = {12},
  pages = {125201},
  numpages = {6},
  year = {2013},
  month = {Mar},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.87.125201},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.87.125201}
}


@article{petkov1998atomic,
  title={Atomic-scale structure of amorphous TiO 2 by electron, X-ray diffraction and reverse Monte Carlo simulations},
  author={Petkov, V and Holzh{\"u}ter, G and Tr{\"o}ge, U and Gerber, Th and Himmel, B},
  journal={Journal of non-crystalline solids},
  volume={231},
  number={1},
  pages={17--30},
  year={1998},
  publisher={Elsevier}
}

@article{dicks2017theoretical,
  title={Theoretical modeling of charge trapping in crystalline and amorphous Al 2 O 3},
  author={Dicks, Oliver and Shluger, Alexander},
  journal={Journal of Physics: Condensed Matter},
  year={2017},
  publisher={IOP Publishing}
}


@article{PhysRevLett.117.116402,
  title = {Engineering Polarons at a Metal Oxide Surface},
  author = {Yim, C. M. and Watkins, M. B. and Wolf, M. J. and Pang, C. L. and Hermansson, K. and Thornton, G.},
  journal = {Phys. Rev. Lett.},
  volume = {117},
  issue = {11},
  pages = {116402},
  numpages = {5},
  year = {2016},
  month = {Sep},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.117.116402},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.117.116402}
}

@article{austin2001polarons,
  title={Polarons in crystalline and non-crystalline materials},
  author={Austin, IG and Mott, NF},
  journal={Advances in Physics},
  volume={50},
  number={7},
  pages={757--812},
  year={2001},
  publisher={Taylor \& Francis}
}

@article{eagles1964polar,
  title={Polar modes of lattice vibration and polaron coupling constants in rutile (TiO 2)},
  author={Eagles, DM},
  journal={Journal of Physics and Chemistry of Solids},
  volume={25},
  number={11},
  pages={1243--1251},
  year={1964},
  publisher={Elsevier}
}

@article{tang1993photoluminescence,
  title={Photoluminescence in TiO2 anatase single crystals},
  author={Tang, H and Berger, H and Schmid, PE and Levy, F and Burri, G},
  journal={Solid State Communications},
  volume={87},
  number={9},
  pages={847--850},
  year={1993},
  publisher={Elsevier}
}

@article{deak2011polaronic,
  title={Polaronic effects in TiO 2 calculated by the HSE06 hybrid functional: Dopant passivation by carrier self-trapping},
  author={De{\'a}k, Peter and Aradi, B{\'a}lint and Frauenheim, Thomas},
  journal={Physical Review B},
  volume={83},
  number={15},
  pages={155207},
  year={2011},
  publisher={APS}
}

@article{setvin2014direct,
  title={Direct view at excess electrons in TiO 2 rutile and anatase},
  author={Setvin, Martin and Franchini, Cesare and Hao, Xianfeng and Schmid, Michael and Janotti, Anderson and Kaltak, Merzuk and Van de Walle, Chris G and Kresse, Georg and Diebold, Ulrike},
  journal={Physical review letters},
  volume={113},
  number={8},
  pages={086402},
  year={2014},
  publisher={APS}
}

@article{deak2012quantitative,
  title={Quantitative theory of the oxygen vacancy and carrier self-trapping in bulk TiO 2},
  author={De{\'a}k, Peter and Aradi, B{\'a}lint and Frauenheim, Thomas},
  journal={Physical Review B},
  volume={86},
  number={19},
  pages={195206},
  year={2012},
  publisher={APS}
}

@article{ramo2007theoretical,
  title={Theoretical prediction of intrinsic self-trapping of electrons and holes in monoclinic HfO 2},
  author={Ramo, D Mu{\~n}oz and Shluger, AL and Gavartin, JL and Bersuker, G},
  journal={Physical review letters},
  volume={99},
  number={15},
  pages={155504},
  year={2007},
  publisher={APS}
}

@article{mckenna2012two,
  title={Two-Dimensional Polaronic Behavior in the Binary Oxides m- HfO 2 and m- ZrO 2},
  author={McKenna, Keith P and Wolf, Matthew J and Shluger, Alexander L and Lany, Stephan and Zunger, Alex},
  journal={Physical review letters},
  volume={108},
  number={11},
  pages={116403},
  year={2012},
  publisher={APS}
}

@article{deak2011polaronic,
  title={Polaronic effects in TiO 2 calculated by the HSE06 hybrid functional: Dopant passivation by carrier self-trapping},
  author={De{\'a}k, Peter and Aradi, B{\'a}lint and Frauenheim, Thomas},
  journal={Physical Review B},
  volume={83},
  number={15},
  pages={155207},
  year={2011},
  publisher={APS}
}

@article{deak2012quantitative,
  title={Quantitative theory of the oxygen vacancy and carrier self-trapping in bulk TiO 2},
  author={De{\'a}k, Peter and Aradi, B{\'a}lint and Frauenheim, Thomas},
  journal={Physical Review B},
  volume={86},
  number={19},
  pages={195206},
  year={2012},
  publisher={APS}
}

@article{sezen2014probing,
  title={Probing electrons in TiO2 polaronic trap states by IR-absorption: Evidence for the existence of hydrogenic states},
  author={Sezen, Hikmet and Buchholz, Maria and Nefedov, Alexei and Natzeck, Carsten and Heissler, Stefan and Di Valentin, Cristiana and W{\"o}ll, Christof},
  journal={Scientific reports},
  volume={4},
  pages={3808},
  year={2014},
  publisher={Nature Publishing Group}
}

@article{deskins2009localized,
  title={Localized electronic states from surface hydroxyls and polarons in TiO2 (110)},
  author={Deskins, N Aaron and Rousseau, Roger and Dupuis, Michel},
  journal={The Journal of Physical Chemistry C},
  volume={113},
  number={33},
  pages={14583--14586},
  year={2009},
  publisher={ACS Publications}
}
@article{zawadzki2011electronic,
  title={Electronic hole localization in rutile and anatase TiO 2--Self-interaction correction in $\Delta$-SCF DFT},
  author={Zawadzki, Pawe{\l} and Jacobsen, Karsten Wedel and Rossmeisl, Jan},
  journal={Chemical Physics Letters},
  volume={506},
  number={1},
  pages={42--45},
  year={2011},
  publisher={Elsevier}
}

@article{janotti2013dual,
  title={Dual behavior of excess electrons in rutile TiO2},
  author={Janotti, A and Franchini, C and Varley, JB and Kresse, G and Van de Walle, CG},
  journal={physica status solidi (RRL)-Rapid Research Letters},
  volume={7},
  number={3},
  pages={199--203},
  year={2013},
  publisher={Wiley Online Library}
}

@article{macdonald2010situ,
  title={In situ EPR studies of electron trapping in a nanocrystalline rutile},
  author={Macdonald, I Ross and Howe, Russell F and Zhang, Xinyuan and Zhou, Wuzong},
  journal={Journal of Photochemistry and Photobiology A: Chemistry},
  volume={216},
  number={2},
  pages={238--243},
  year={2010},
  publisher={Elsevier}
}

@article{tabriz2017application,
  title={Application of the Lany-Zunger polaron correction for calculating surface charge trapping},
  author={Tabriz, Meisam Farzalipour and Aradi, B{\'a}lint and Frauenheim, Thomas and De{\'a}k, Peter},
  journal={JOURNAL OF PHYSICS-CONDENSED MATTER},
  volume={29},
  number={39},
  year={2017},
  publisher={IOP PUBLISHING LTD TEMPLE CIRCUS, TEMPLE WAY, BRISTOL BS1 6BE, ENGLAND}
}

@article{berger2005light,
  title={Light-induced charge separation in anatase TiO2 particles},
  author={Berger, Thomas and Sterrer, Martin and Diwald, Oliver and Kn{\"o}zinger, Erich and Panayotov, Dimitar and Thompson, Tracy L and Yates, John T},
  journal={The Journal of Physical Chemistry B},
  volume={109},
  number={13},
  pages={6061--6068},
  year={2005},
  publisher={ACS Publications}
}

@article{gao2016mechanism,
  title={A mechanism for Frenkel defect creation in amorphous SiO2 facilitated by electron injection},
  author={Gao, David Z and El-Sayed, Al-Moatasem and Shluger, Alexander L},
  journal={Nanotechnology},
  volume={27},
  number={50},
  pages={505207},
  year={2016},
  publisher={IOP Publishing}
}

@article{nahm2014undercoordinated,
  title={Undercoordinated indium as an intrinsic electron-trap center in amorphous InGaZnO4},
  author={Nahm, Ho-Hyun and Kim, Yong-Sung},
  journal={NPG Asia Materials},
  volume={6},
  number={11},
  pages={e143},
  year={2014},
  publisher={Nature Publishing Group}
}

@article{wallace2015facet,
  title={Facet-dependent electron trapping in TiO2 nanocrystals},
  author={Wallace, Suzanne K and Mckenna, Keith P},
  journal={The Journal of Physical Chemistry C},
  volume={119},
  number={4},
  pages={1913--1920},
  year={2015},
  publisher={ACS Publications}
}

@article{yamamoto2012hybrid,
  title={A hybrid density functional study on the electron and hole trap states in anatase titanium dioxide},
  author={Yamamoto, Takenori and Ohno, Takahisa},
  journal={Physical Chemistry Chemical Physics},
  volume={14},
  number={2},
  pages={589--598},
  year={2012},
  publisher={Royal Society of Chemistry}
}

@article{di2011bulk,
  title={Bulk and surface polarons in photoexcited anatase TiO2},
  author={Di Valentin, Cristiana and Selloni, Annabella},
  journal={The Journal of Physical Chemistry Letters},
  volume={2},
  number={17},
  pages={2223--2228},
  year={2011},
  publisher={ACS Publications}
}

@article{wallace2014grain,
  title={Grain boundary controlled electron mobility in polycrystalline titanium dioxide},
  author={Wallace, Suzanne K and McKenna, Keith P},
  journal={Advanced Materials Interfaces},
  volume={1},
  number={5},
  year={2014},
  publisher={Wiley Online Library}
}

@article{morgan2007dft+u,
  title={A DFT+U description of oxygen vacancies at the TiO 2 rutile (110) surface},
  author={Morgan, Benjamin J and Watson, Graeme W},
  journal={Surface Science},
  volume={601},
  number={21},
  pages={5034--5041},
  year={2007},
  publisher={Elsevier}
}

@article{el2014nature,
  title={Nature of intrinsic and extrinsic electron trapping in SiO 2},
  author={El-Sayed, Al-Moatasem and Watkins, Matthew B and Afanas' ev, Valery V and Shluger, Alexander L},
  journal={Physical Review B},
  volume={89},
  number={12},
  pages={125201},
  year={2014},
  publisher={APS}
}

@article{tanaka2001effects,
  title={Effects of heat treatment on photocatalytic property of sol-gel derived polycrystalline TiO2},
  author={Tanaka, Yoshimi and Suganuma, Motohiro},
  journal={Journal of sol-gel science and technology},
  volume={22},
  number={1-2},
  pages={83--89},
  year={2001},
  publisher={Springer}
}

@article{ottermann1996young,
  title={Young's Modulus and Density of thin TiO 2 Films Produced by Different Methods},
  author={Ottermann, CR and Kuschnereit, R and Anderson, O and Hess, P and Bange, K},
  journal={MRS Online Proceedings Library Archive},
  volume={436},
  year={1996},
  publisher={Cambridge University Press}
}

@article{hirshfeld1977bonded,
  title={Bonded-atom fragments for describing molecular charge densities},
  author={Hirshfeld, Fred L},
  journal={Theoretical Chemistry Accounts: Theory, Computation, and Modeling (Theoretica Chimica Acta)},
  volume={44},
  number={2},
  pages={129--138},
  year={1977},
  publisher={Springer}
}

#################################
@article{el2014nature,
  title={Nature of intrinsic and extrinsic electron trapping in SiO 2},
  author={El-Sayed, Al-Moatasem and Watkins, Matthew B and Afanas' ev, Valery V and Shluger, Alexander L},
  journal={Physical Review B},
  volume={89},
  number={12},
  pages={125201},
  year={2014},
  publisher={APS}
}

@article{hu2014amorphous,
  title={Amorphous TiO2 coatings stabilize Si, GaAs, and GaP photoanodes for efficient water oxidation},
  author={Hu, Shu and Shaner, Matthew R and Beardslee, Joseph A and Lichterman, Michael and Brunschwig, Bruce S and Lewis, Nathan S},
  journal={Science},
  volume={344},
  number={6187},
  pages={1005--1009},
  year={2014},
  publisher={American Association for the Advancement of Science}
}

##########################################
#A1
@article{rahimi2016review,
  title={Review of functional titanium oxides. I: TiO 2 and its modifications},
  author={Rahimi, Nazanin and Pax, Randolph A and Gray, Evan MacA},
  journal={Progress in Solid State Chemistry},
  volume={44},
  number={3},
  pages={86--105},
  year={2016},
  publisher={Elsevier}
}

#A2
@article{schneider2014understanding,
  title={Understanding TiO2 photocatalysis: mechanisms and materials},
  author={Schneider, Jenny and Matsuoka, Masaya and Takeuchi, Masato and Zhang, Jinlong and Horiuchi, Yu and Anpo, Masakazu and Bahnemann, Detlef W},
  journal={Chem. Rev},
  volume={114},
  number={19},
  pages={9919--9986},
  year={2014}
}

#A3
@article{pelaez2012review,
  title={A review on the visible light active titanium dioxide photocatalysts for environmental applications},
  author={Pelaez, Miguel and Nolan, Nicholas T and Pillai, Suresh C and Seery, Michael K and Falaras, Polycarpos and Kontos, Athanassios G and Dunlop, Patrick SM and Hamilton, Jeremy WJ and Byrne, J Anthony and O'shea, Kevin 
  and Entezari, Mohammad H and Dionysiouand, Dionysiou D },
  journal={Applied Catalysis B: Environmental},
  volume={125},
  pages={331--349},
  year={2012},
  publisher={Elsevier}
}


#A4
@article{profijt2011plasma,
  title={Plasma-assisted atomic layer deposition: basics, opportunities, and challenges},
  author={Profijt, HB and Potts, SE and Van de Sanden, MCM and Kessels, WMM},
  journal={Journal of Vacuum Science \& Technology A: Vacuum, Surfaces, and Films},
  volume={29},
  number={5},
  pages={050801},
  year={2011},
  publisher={AVS}
}

#A5
@article{niemela2017titanium,
  title={Titanium dioxide thin films by atomic layer deposition: a review},
  author={Niemel{\"a}, Janne-Petteri and Marin, Giovanni and Karppinen, Maarit},
  journal={Semiconductor Science Technology},
  volume={32},
  number={9},
  year={2017}
}

#A6
@article{ennaceri2016deposition,
  title={Deposition of multifunctional TiO 2 and ZnO top-protective coatings for CSP application},
  author={Ennaceri, Houda and Erfurt, Darja and Wang, Lan and K{\"o}hler, Tristan and Taleb, Abdelhafed and Khaldoun, Asmae and El Kenz, Abdallah and Benyoussef, Abdelilah and Ennaoui, Ahmed},
  journal={Surface and Coatings Technology},
  volume={298},
  pages={103--113},
  year={2016},
  publisher={Elsevier}
}

#A7
@article{jeong2010interface,
  title={Interface-Engineered Amorphous TiO2-Based Resistive Memory Devices},
  author={Jeong, Hu Young and Lee, Jeong Yong and Choi, Sung-Yool},
  journal={Advanced Functional Materials},
  volume={20},
  number={22},
  pages={3912--3917},
  year={2010},
  publisher={Wiley Online Library}
}

#A8
@article{rettie2016unravelling,
  title={Unravelling small-polaron transport in metal oxide photoelectrodes},
  author={Rettie, Alexander JE and Chemelewski, William D and Emin, David and Mullins, C Buddie},
  journal={The journal of physical chemistry letters},
  volume={7},
  number={3},
  pages={471--479},
  year={2016},
  publisher={ACS Publications}
}

##################
#A1
@article{linsebigler1995photocatalysis,
  title={Photocatalysis on TiO2 surfaces: principles, mechanisms, and selected results},
  author={Linsebigler, Amy L and Lu, Guangquan and Yates Jr, John T},
  journal={Chemical reviews},
  volume={95},
  number={3},
  pages={735--758},
  year={1995},
  publisher={American Chemical Society}
}

#A2
@article{chiesa2013charge,
  title={Charge trapping in TiO 2 polymorphs as seen by Electron Paramagnetic Resonance spectroscopy},
  author={Chiesa, Mario and Paganini, Maria Cristina and Livraghi, Stefano and Giamello, Elio},
  journal={Physical Chemistry Chemical Physics},
  volume={15},
  number={24},
  pages={9435--9447},
  year={2013},
  publisher={Royal Society of Chemistry}
}

#A3
@article{spreafico2014nature,
  title={The nature of excess electrons in anatase and rutile from hybrid DFT and RPA},
  author={Spreafico, Clelia and VandeVondele, Joost},
  journal={Physical Chemistry Chemical Physics},
  volume={16},
  number={47},
  pages={26144--26152},
  year={2014},
  publisher={Royal Society of Chemistry}
}

#a4
@article{pham2015oxygen,
  title={Oxygen vacancy and hole conduction in amorphous TiO 2},
  author={Pham, Hieu H and Wang, Lin-Wang},
  journal={Physical Chemistry Chemical Physics},
  volume={17},
  number={1},
  pages={541--550},
  year={2015},
  publisher={Royal Society of Chemistry}
}

#A5
@article{deskins2017structural,
  title={The structural and electronic properties of reduced amorphous titania},
  author={Deskins, N Aaron and Du, Jincheng and Rao, Pratap},
  journal={Physical Chemistry Chemical Physics},
  volume={19},
  number={28},
  pages={18671--18684},
  year={2017},
  publisher={Royal Society of Chemistry}
}

#A6
@article{rittmann2014mapping,
  title={Mapping of the Photoinduced Electron Traps in TiO2 by Picosecond X-ray Absorption Spectroscopy},
  author={Rittmann-Frank, M Hannelore and Milne, Chris J and Rittmann, Jochen and Reinhard, Marco and Penfold, Thomas J and Chergui, Majed},
  journal={Angewandte Chemie International Edition},
  volume={53},
  number={23},
  pages={5858--5862},
  year={2014},
  publisher={Wiley Online Library}
}

@article{ghuman2016self,
  title={Self-Trapped Charge Carriers in Defected Amorphous TiO2},
  author={Ghuman, Kulbir K and Singh, Chandra V},
  journal={The Journal of Physical Chemistry C},
  volume={120},
  number={49},
  pages={27910--27916},
  year={2016},
  publisher={ACS Publications}
}


